TeV emission from FSRQs: the first systematic and unbiased survey

Flat spectrum radio quasars (FSRQs) have been detected at TeV energies by ground-based atmospheric Cherenkov telescopes mainly during flaring states. VERITAS is carrying out the first systematic and unbiased search for TeV emissions from a set of FSRQs. Fermi-LAT-detected FSRQs with positive declinations and extrapolated fluxes from the 3FHL catalog exceeding 1$\%$ Crab at >200 GeV after correcting for EBL absorption were selected for this survey, resulting in eight targets. Additionally, four FSRQs that were already detected at TeV energies are also included in this survey. In an unbiased fashion, the observations of 12 FSRQs, even without detection, will provide the first constraints on their duty cycle of TeV emission. We report the results from four of the 12 FSRQs observed during 2020-21 season in this work. For these sources, we also show the results from nearly simultaneous \textit{Fermi}-LAT observations.

==> VTS_observed_FSRQ_ManelProposal.txt <==
#Source  	z  	Runs-2020/21 Period			UL		TotalRuns  ToalDuration
*GB6 J0043+3426	0.966	16  20201215-20201217 (59198-59200)	3.9379e-12	  16		453
*S3 0218+35	0.944	16  20210103-20210105 (59217-59219)	2.26433e-12	  67		1550
PKS 0256+075	0.893      	
*PKS 0736+017	0.189   16  20210114-20210117 (59228-59231)	1.7156e-12	  37            866
Ton 599		0.729   1   20210120           				  	23		660
4C +21.35	0.434	
3C 279		0.536   
B2 1420+32	0.682   18  20200104-20200128 		 		  	24		671
PKS 1441+25	0.939   
PKS 1510-089	0.361
3C 345		0.593
*3C 454.3	0.859   18  20201114-20201117 (59167-59170)	1.74708e-12	  39 		790

